Practical block encodings of matrix polynomials that can also be trivially controlled

Quantum circuits naturally implement unitary operations on input quantum states. However, non-unitary operations can also be implemented through "block encodings", where additional ancilla qubits are introduced and later measured. While block encoding underlies a host of well-established theoretical applications, its implementation in practice has been prohibitively expensive for current quantum hardware. In this paper, we present practical and explicit block encoding circuits implementing matrix polynomial transformations of a target matrix. With standard approaches, block-encoding a degree-d matrix polynomial requires a circuit depth scaling as d times the depth for block-encoding the original matrix alone. By leveraging the recently introduced Fast One-Qubit Controlled Select Linear Combination of Unitaries (FOQCS-LCU) framework, we show that the additional circuit-depth overhead required for encoding matrix polynomials can be reduced to scale linearly in d with no dependence on system size or the cost of block encoding the original matrix. Moreover, we demonstrate that the FOQCS-LCU circuits and their associated matrix polynomial transformations can be controlled with negligible overhead, enabling efficient applications such as Hadamard tests. Finally, we provide explicit hardware-efficient circuits for representative non-unitary operators, namely quantum spin models, together with detailed non-asymptotic gate counts and circuit depths.

==> Graphs/ising_count.dat <==
% number of sites; all-to-all; square grid
2 16 28
4 40 56
6 64 84
8 88 112
10 112 140
12 136 168
14 160 196
16 184 224
18 208 252
20 232 280



==> Graphs/ising_depth.dat <==
% number of sites; all-to-all; square grid
2 12 20
4 20 28
6 28 36
8 36 44
10 44 52
12 52 60
14 60 68
16 68 76
18 76 84
20 84 92




==> Graphs/poly_xyz_depth_2D.dat <==
x y value
2 1 38
4 1 54
6 1 70
8 1 86
10 1 102
12 1 118
14 1 134
16 1 150
18 1 166
20 1 182
2 2 48
4 2 64
6 2 80
8 2 96
10 2 112
12 2 128
14 2 144
16 2 160
18 2 176
20 2 192
2 3 58
4 3 74
6 3 90
8 3 106
10 3 122
12 3 138
14 3 154
16 3 170
18 3 186
20 3 202
2 4 68
4 4 84
6 4 100
8 4 116
10 4 132
12 4 148
14 4 164
16 4 180
18 4 196
20 4 212
2 5 78
4 5 94
6 5 110
8 5 126
10 5 142
12 5 158
14 5 174
16 5 190
18 5 206
20 5 222
2 6 88
4 6 104
6 6 120
8 6 136
10 6 152
12 6 168
14 6 184
16 6 200
18 6 216
20 6 232
2 7 98
4 7 114
6 7 130
8 7 146
10 7 162
12 7 178
14 7 194
16 7 210
18 7 226
20 7 242
2 8 108
4 8 124
6 8 140
8 8 156
10 8 172
12 8 188
14 8 204
16 8 220
18 8 236
20 8 252
2 9 118
4 9 134
6 9 150
8 9 166
10 9 182
12 9 198
14 9 214
16 9 230
18 9 246
20 9 262



==> Graphs/xxz_count.dat <==
% number of sites; all-to-all; square grid
2 22 26
4 58 66
6 94 106
8 130 146
10 166 186
12 202 226
14 238 266
16 274 306
18 310 346
20 346 386




==> Graphs/xxz_depth.dat <==
% number of sites; all-to-all; square grid
2 24 26
4 32 34
6 40 42
8 48 50
10 56 58
12 64 66
14 72 74
16 80 82
18 88 90
20 96 98




==> Graphs/xyz_count.dat <==
% number of sites; all-to-all; square grid
2 28 40
4 76 92
6 124 144
8 172 196
10 220 248
12 268 300
14 316 352
16 364 404
18 412 456
20 460 508



==> Graphs/xyz_depth.dat <==
% number of sites; all-to-all; square grid
2 28 38
4 44 54
6 60 70
8 76 86
10 92 102
12 108 118
14 124 134
16 140 150
18 156 166
20 172 182




